Sparse Degree Optimization for BATS Codes

Batched sparse (BATS) code is a class of batched network code that can achieve a close-to-optimal rate when an optimal degree distribution is provided. We observed that most probability masses in this optimal distribution are very small, i.e., the distribution "looks" sparse. In this paper, we investigate the sparsity optimization of degree distribution for BATS codes that produces sparse degree distributions. There are many advantages to use a sparse degree distribution, say, it is robust to precision errors when sampling the degree distribution during encoding and decoding in practice. We discuss a few heuristics and also a way to obtain an exact sparsity solution. These approaches give a trade-off between computational time and achievable rate, thus give us the flexibility to adopt BATS codes in various scenarios, e.g., device with limited computational power, stable channel condition, etc.

==> degdist.csv <==
D,n3,n7
1.00000000000000000000,0.00000000005475422909,0.00000000000381961736
2.00000000000000000000,0.00000000006652002530,0.00000000000477404427
3.00000000000000000000,0.00000000008472479318,0.00000000000636400082
4.00000000000000000000,0.00000000011659873043,0.00000000000952859516
5.00000000000000000000,0.00000000018554400685,0.00000000001839702565
6.00000000000000000000,0.00000000040475341729,0.00000000007177962378
7.00000000000000000000,0.00000000185993732356,0.02098440601691841864
8.00000000000000000000,0.12430277004375972494,0.33316073732322498691
9.00000000000000000000,0.24229704146815006505,0.00000000172869849537
10.00000000000000000000,0.00000004099034319012,0.00000000392388105568
11.00000000000000000000,0.00000008495467225055,0.04950555147324463279
12.00000000000000000000,0.02122758867230433236,0.17818272620212802226
13.00000000000000000000,0.19408685252379884179,0.00000001502127634980
14.00000000000000000000,0.00000023361137251883,0.00000001171640616065
15.00000000000000000000,0.00000015593268461699,0.00000001747082571328
16.00000000000000000000,0.00000018487914855658,0.00000004920442252913
17.00000000000000000000,0.00000033193040733735,0.01687136394201049772
18.00000000000000000000,0.00000103637112871600,0.13379864090535903420
19.00000000000000000000,0.09109413658964675420,0.00000008546561856819
20.00000000000000000000,0.05851545442115083789,0.00000004069359020181
21.00000000000000000000,0.00000206186862469377,0.00000003135424456232
22.00000000000000000000,0.00000100204362014485,0.00000003145180422300
23.00000000000000000000,0.00000078363484815185,0.00000003861143182152
24.00000000000000000000,0.00000079460031328449,0.00000005780745264895
25.00000000000000000000,0.00000098314796625253,0.00000011139915271881
26.00000000000000000000,0.00000147983499695205,0.00000034100062762366
27.00000000000000000000,0.00000286107648232775,0.04964903495289714475
28.00000000000000000000,0.00000876398665111970,0.04876076166255768896
29.00000000000000000000,0.02883405668892161100,0.00000046563369888748
30.00000000000000000000,0.06936886939986193490,0.00000018527681830598
31.00000000000000000000,0.00001203739752099907,0.00000011416164030977
32.00000000000000000000,0.00000476830810261253,0.00000008720715367436
33.00000000000000000000,0.00000292165467379707,0.00000007648360984826
34.00000000000000000000,0.00000221182108087107,0.00000007449218411332
35.00000000000000000000,0.00000191665034672874,0.00000007930960828268
36.00000000000000000000,0.00000183638391127660,0.00000009181815016490
37.00000000000000000000,0.00000191043760864298,0.00000011586357755243
38.00000000000000000000,0.00000214133538703520,0.00000016174680233839
39.00000000000000000000,0.00000258157058755369,0.00000025809997374396
40.00000000000000000000,0.00000336728705727029,0.00000050577921978587
41.00000000000000000000,0.00000481967034372146,0.00000152011074196882
42.00000000000000000000,0.00000780960320883207,0.03253600240946930011
43.00000000000000000000,0.00001533090775447104,0.03068574206619371567
44.00000000000000000000,0.00004433723628179612,0.00000166171511104146
45.00000000000000000000,0.00208078548016125573,0.00000059345219879833
46.00000000000000000000,0.06199129032503034736,0.00000032105328009327
47.00000000000000000000,0.00006283590923817128,0.00000021130529672697
48.00000000000000000000,0.00002194467630718748,0.00000015662957332926
49.00000000000000000000,0.00001178830562593148,0.00000012603439735399
50.00000000000000000000,0.00000772305206261207,0.00000010780249631944
51.00000000000000000000,0.00000568652749719939,0.00000009692839889704
52.00000000000000000000,0.00000453738941339388,0.00000009087645448074
53.00000000000000000000,0.00000384341105589963,0.00000008842750526200
54.00000000000000000000,0.00000340892173686314,0.00000008908867529849
55.00000000000000000000,0.00000314056316771699,0.00000009269920649517
56.00000000000000000000,0.00000298936394516686,0.00000009966400902317
57.00000000000000000000,0.00000292899305174667,0.00000011074361757374
58.00000000000000000000,0.00000294620736906744,0.00000012760327293549
59.00000000000000000000,0.00000303832584341932,0.00000015289979591802
60.00000000000000000000,0.00000321038392433336,0.00000019217319696365
61.00000000000000000000,0.00000347795945755690,0.00000025619034883784
62.00000000000000000000,0.00000386325520249635,0.00000036855536152647
63.00000000000000000000,0.00000441007393825338,0.00000059684886477732
64.00000000000000000000,0.00000519515563214027,0.00000116486567389581
65.00000000000000000000,0.00000634176827561147,0.00000341933633465241
66.00000000000000000000,0.00000808509126187029,0.03568279591382094579
67.00000000000000000000,0.00001088246113682011,0.00600225054494780280
68.00000000000000000000,0.00001584142752415979,0.00000350535033543990
69.00000000000000000000,0.00002580263864844481,0.00000115037407268544
70.00000000000000000000,0.00005056986667276843,0.00000058489852730015
71.00000000000000000000,0.00015104318507151731,0.00000035778303806069
72.00000000000000000000,0.03300055462881146262,0.00000024435609941650
73.00000000000000000000,0.00905979170090650057,0.00000017988550951320
74.00000000000000000000,0.00012521014660038271,0.00000013973022931194
75.00000000000000000000,0.00004373446419326015,0.00000011319293360673
76.00000000000000000000,0.00002227755523012318,0.00000009478837311628
77.00000000000000000000,0.00001357357504733977,0.00000008159001678064
78.00000000000000000000,0.00000917856062162109,0.00000007186115333590
79.00000000000000000000,0.00000666717646172976,0.00000006461423046178
80.00000000000000000000,0.00000509505699034749,0.00000005912651850454
81.00000000000000000000,0.00000405276298850623,0.00000005499943751254
82.00000000000000000000,0.00000332580796429383,0.00000005192639864581
83.00000000000000000000,0.00000280203841292289,0.00000004969125332757
84.00000000000000000000,0.00000241218744755185,0.00000004817964372021
85.00000000000000000000,0.00000211643002947393,0.00000004730853892155
86.00000000000000000000,0.00000188794269640584,0.00000004701850500123
87.00000000000000000000,0.00000170966708481582,0.00000004727825318398
88.00000000000000000000,0.00000156911095167001,0.00000004810416559447
89.00000000000000000000,0.00000145851944466491,0.00000004954486105127
90.00000000000000000000,0.00000137110227054964,0.00000005162301534845
91.00000000000000000000,0.00000130330112122369,0.00000005448997741628
92.00000000000000000000,0.00000125181946206869,0.00000005825408783193
93.00000000000000000000,0.00000121434463461220,0.00000006320466533397
94.00000000000000000000,0.00000118947057081617,0.00000006958570123059
95.00000000000000000000,0.00000117621363983667,0.00000007795437542161
96.00000000000000000000,0.00000117441280464630,0.00000008898099776685
97.00000000000000000000,0.00000118354574245700,0.00000010379682937291
98.00000000000000000000,0.00000120413869731193,0.00000012430449660790
99.00000000000000000000,0.00000123743738643045,0.00000015358027659774
100.00000000000000000000,0.00000128434203136995,0.00000019725689976807
101.00000000000000000000,0.00000134731726304093,0.00000026694480535141
102.00000000000000000000,0.00000142942760730025,0.00000038823183061892
103.00000000000000000000,0.00000153471918001227,0.00000062817673052488
104.00000000000000000000,0.00000166928967667622,0.00000122510800392425
105.00000000000000000000,0.00000184218565676201,0.00000350901470203173
106.00000000000000000000,0.00000206591829693088,0.02441868452659836514
107.00000000000000000000,0.00000235975956436717,0.00421502484445678265
108.00000000000000000000,0.00000275365610171121,0.00000341584709653459
109.00000000000000000000,0.00000329411566411332,0.00000112224002029818
110.00000000000000000000,0.00000406600138906622,0.00000055746318703670
111.00000000000000000000,0.00000521770665419030,0.00000033137920694108
112.00000000000000000000,0.00000705115268343258,0.00000021890670237496
113.00000000000000000000,0.00001023291444944281,0.00000015553030716732
114.00000000000000000000,0.00001654652761860458,0.00000011627446467712
115.00000000000000000000,0.00003210378056326920,0.00000009025958286794
116.00000000000000000000,0.00009218622007696502,0.00000007219970585281
117.00000000000000000000,0.02562925394964138057,0.00000005918710680362
118.00000000000000000000,0.00265812537291751708,0.00000004948143429505
119.00000000000000000000,0.00007730202057567860,0.00000004208796041447
120.00000000000000000000,0.00002679112044490582,0.00000003632318297837
121.00000000000000000000,0.00001343068398794707,0.00000003175707736235
122.00000000000000000000,0.00000799324171427614,0.00000002806501662622
123.00000000000000000000,0.00000528325653286122,0.00000002506129385283
124.00000000000000000000,0.00000373879175394946,0.00000002257484619403
125.00000000000000000000,0.00000277967259811165,0.00000002050375734849
126.00000000000000000000,0.00000214678209362300,0.00000001876299593975
127.00000000000000000000,0.00000170626969377953,0.00000001728565502541
128.00000000000000000000,0.00000138952248455449,0.00000001602455962826
129.00000000000000000000,0.00000115377397698898,0.00000001494615661350
130.00000000000000000000,0.00000097415765759367,0.00000001401620662347
131.00000000000000000000,0.00000083440735009070,0.00000001321179931905
132.00000000000000000000,0.00000072361458276617,0.00000001251424241362
133.00000000000000000000,0.00000063448754579688,0.00000001190903483958
134.00000000000000000000,0.00000056176834367399,0.00000001138335413725
135.00000000000000000000,0.00000050173863542411,0.00000001092647313994
136.00000000000000000000,0.00000045170745174927,0.00000001053054405656
137.00000000000000000000,0.00000040960885767000,0.00000001018871234321
138.00000000000000000000,0.00000037392708097793,0.00000000989460493433
139.00000000000000000000,0.00000034344029042434,0.00000000964446036938
140.00000000000000000000,0.00000031722084259695,0.00000000943416784557
141.00000000000000000000,0.00000029456196301059,0.00000000926058090680
142.00000000000000000000,0.00000027489519159773,0.00000000912113949946
143.00000000000000000000,0.00000025773003731375,0.00000000901424918338
144.00000000000000000000,0.00000024271490146034,0.00000000893803659504
145.00000000000000000000,0.00000022952359702244,0.00000000889140257740
146.00000000000000000000,0.00000021791598977254,0.00000000887410080382
147.00000000000000000000,0.00000020767984023959,0.00000000888548660887
148.00000000000000000000,0.00000019864956224359,0.00000000892606254761
149.00000000000000000000,0.00000019068156609052,0.00000000899595291162
150.00000000000000000000,0.00000018364567008160,0.00000000909647509760
151.00000000000000000000,0.00000017745409815370,0.00000000922846999118
152.00000000000000000000,0.00000017200354376455,0.00000000939472623156
153.00000000000000000000,0.00000016724091502068,0.00000000959671875651
154.00000000000000000000,0.00000016309799535496,0.00000000983847325628
155.00000000000000000000,0.00000015952377363284,0.00000001012153501052
156.00000000000000000000,0.00000015647220933798,0.00000001045273100858
157.00000000000000000000,0.00000015391744363624,0.00000001083758441903
158.00000000000000000000,0.00000015182536101150,0.00000001128162112014
159.00000000000000000000,0.00000015017614739757,0.00000001179317102596
160.00000000000000000000,0.00000014894786234018,0.00000001238452373619
161.00000000000000000000,0.00000014813553480537,0.00000001306484765020
162.00000000000000000000,0.00000014772245610361,0.00000001385372937972
163.00000000000000000000,0.00000014770797110049,0.00000001476918595779
164.00000000000000000000,0.00000014809846897204,0.00000001583562258024
165.00000000000000000000,0.00000014889184786818,0.00000001708498971508
166.00000000000000000000,0.00000015009982526043,0.00000001855774163182
167.00000000000000000000,0.00000015174245074193,0.00000002031168214217
168.00000000000000000000,0.00000015383325304364,0.00000002241194650924
169.00000000000000000000,0.00000015639540171162,0.00000002496041551685
170.00000000000000000000,0.00000015946834827507,0.00000002809379739413
171.00000000000000000000,0.00000016309427345169,0.00000003198851147845
172.00000000000000000000,0.00000016731199173177,0.00000003692806501831
173.00000000000000000000,0.00000017218411066843,0.00000004331861191614
174.00000000000000000000,0.00000017778601039684,0.00000005178841105908
175.00000000000000000000,0.00000018419659932564,0.00000006337570953421
176.00000000000000000000,0.00000019151972869352,0.00000007981463174529
177.00000000000000000000,0.00000019987574265370,0.00000010425979897815
178.00000000000000000000,0.00000020941474405483,0.00000014313991452682
179.00000000000000000000,0.00000022032176878786,0.00000021059652740631
180.00000000000000000000,0.00000023282159402927,0.00000034423831838250
181.00000000000000000000,0.00000024717734798650,0.00000067160593267110
182.00000000000000000000,0.00000026374764670181,0.00000195827590586964
183.00000000000000000000,0.00000028295501604771,0.00515886848992480607
184.00000000000000000000,0.00000030534301294114,0.01496735418464252045
185.00000000000000000000,0.00000033163436290167,0.00000196345700442532
186.00000000000000000000,0.00000036269369888745,0.00000064249304078673
187.00000000000000000000,0.00000039980798666312,0.00000031565474672901
188.00000000000000000000,0.00000044454293459758,0.00000018654310564549
189.00000000000000000000,0.00000049915954609845,0.00000012266399448343
190.00000000000000000000,0.00000056674244578149,0.00000008649581728060
191.00000000000000000000,0.00000065183944920766,0.00000006411030240390
192.00000000000000000000,0.00000076092867762807,0.00000004930626005122
193.00000000000000000000,0.00000090413006164066,0.00000003903904566557
194.00000000000000000000,0.00000109760298866960,0.00000003162212799109
195.00000000000000000000,0.00000136806834492861,0.00000002610094129599
196.00000000000000000000,0.00000176336986637786,0.00000002188477020625
197.00000000000000000000,0.00000237496944799016,0.00000001860277034952
198.00000000000000000000,0.00000340010912650186,0.00000001599400421859
199.00000000000000000000,0.00000532901868481890,0.00000001389070475076
200.00000000000000000000,0.00000972029956329200,0.00000001216950990493
201.00000000000000000000,0.00002493786184679794,0.00000001074672229960
202.00000000000000000000,0.00260347386391970989,0.00000000955588518862
203.00000000000000000000,0.01689788747137840885,0.00000000855146827382
204.00000000000000000000,0.00006745320577337961,0.00000000769589020073
205.00000000000000000000,0.00001681960129673728,0.00000000696258532848
206.00000000000000000000,0.00000742226098246652,0.00000000632846653642
207.00000000000000000000,0.00000415969667004213,0.00000000577765518161
208.00000000000000000000,0.00000264798106007218,0.00000000529576128709
209.00000000000000000000,0.00000182663194349928,0.00000000487221090119
210.00000000000000000000,0.00000133155809261037,0.00000000449815193585
211.00000000000000000000,0.00000101130592711646,0.00000000416626240435
212.00000000000000000000,0.00000079247840779133,0.00000000387056162550
213.00000000000000000000,0.00000063662734893945,0.00000000360602353491
214.00000000000000000000,0.00000052189071363676,0.00000000336845321648
215.00000000000000000000,0.00000043504430547230,0.00000000315449692401
216.00000000000000000000,0.00000036778973110664,0.00000000296109884360
217.00000000000000000000,0.00000031475897129496,0.00000000278584311433
218.00000000000000000000,0.00000027218838749250,0.00000000262645604916
219.00000000000000000000,0.00000023754949329427,0.00000000248129890279
220.00000000000000000000,0.00000020900950539055,0.00000000234859464799
221.00000000000000000000,0.00000018523440489315,0.00000000222707528532
222.00000000000000000000,0.00000016523131163777,0.00000000211557258689
223.00000000000000000000,0.00000014825189704243,0.00000000201295717141
224.00000000000000000000,0.00000013372782676884,0.00000000191843279422
225.00000000000000000000,0.00000012121203239903,0.00000000183115689246
226.00000000000000000000,0.00000011035651953462,0.00000000175042419200
227.00000000000000000000,0.00000010088879214403,0.00000000167561851785
228.00000000000000000000,0.00000009258187074660,0.00000000160621247030
229.00000000000000000000,0.00000008525804767299,0.00000000154169949206
230.00000000000000000000,0.00000007877055415213,0.00000000148164358689
231.00000000000000000000,0.00000007299999010501,0.00000000142567527497
232.00000000000000000000,0.00000006784570880854,0.00000000137345685304
233.00000000000000000000,0.00000006322484547209,0.00000000132464201581
234.00000000000000000000,0.00000005906741581236,0.00000000127900204849
235.00000000000000000000,0.00000005531511890004,0.00000000123624882142
236.00000000000000000000,0.00000005191808823674,0.00000000119616467238
237.00000000000000000000,0.00000004883352177090,0.00000000115856251291
238.00000000000000000000,0.00000004602553391358,0.00000000112322701645
239.00000000000000000000,0.00000004346232110932,0.00000000109002874712
240.00000000000000000000,0.00000004111722218160,0.00000000105878162961
241.00000000000000000000,0.00000003896652009275,0.00000000102937049164
242.00000000000000000000,0.00000003699028340432,0.00000000100165172227
243.00000000000000000000,0.00000003517040839800,0.00000000097552156656
244.00000000000000000000,0.00000003349096256352,0.00000000095086447536
245.00000000000000000000,0.00000003193841968792,0.00000000092759082397
246.00000000000000000000,0.00000003050098490074,0.00000000090561754313
247.00000000000000000000,0.00000002916761490747,0.00000000088485261775
248.00000000000000000000,0.00000002792904770410,0.00000000086522808495
249.00000000000000000000,0.00000002677652685029,0.00000000084667012897
250.00000000000000000000,0.00000002570264368435,0.00000000082911622903
251.00000000000000000000,0.00000002470076976951,0.00000000081251769655
252.00000000000000000000,0.00000002376473654422,0.00000000079680624401
253.00000000000000000000,0.00000002288913905445,0.00000000078194663413
254.00000000000000000000,0.00000002206931166540,0.00000000076787757029
255.00000000000000000000,0.00000002130049282055,0.00000000075457362225
256.00000000000000000000,0.00000002057895185815,0.00000000074198380444
257.00000000000000000000,0.00000001990104556001,0.00000000073007861036
258.00000000000000000000,0.00000001926355388970,0.00000000071881559598
259.00000000000000000000,0.00000001866341052978,0.00000000070816832073
260.00000000000000000000,0.00000001809801136590,0.00000000069811347620
261.00000000000000000000,0.00000001756496334724,0.00000000068862064886
262.00000000000000000000,0.00000001706182727973,0.00000000067966016733
263.00000000000000000000,0.00000001658674320489,0.00000000067121315413
264.00000000000000000000,0.00000001613778846134,0.00000000066325766846
265.00000000000000000000,0.00000001571316358124,0.00000000065577505243
266.00000000000000000000,0.00000001531139799845,0.00000000064874552624
267.00000000000000000000,0.00000001493103694728,0.00000000064215865289
268.00000000000000000000,0.00000001457070513291,0.00000000063598314486
269.00000000000000000000,0.00000001422916442714,0.00000000063022183139
270.00000000000000000000,0.00000001390530421141,0.00000000062484938364
271.00000000000000000000,0.00000001359810567575,0.00000000061985932816
272.00000000000000000000,0.00000001330657304495,0.00000000061523790785
273.00000000000000000000,0.00000001302983404119,0.00000000061097681608
274.00000000000000000000,0.00000001276704387021,0.00000000060706849795
275.00000000000000000000,0.00000001251741234562,0.00000000060349718007
276.00000000000000000000,0.00000001228033735155,0.00000000060025999285
277.00000000000000000000,0.00000001205504676488,0.00000000059735013964
278.00000000000000000000,0.00000001184097657407,0.00000000059475956161
279.00000000000000000000,0.00000001163755237578,0.00000000059248244418
280.00000000000000000000,0.00000001144424732077,0.00000000059051705254
281.00000000000000000000,0.00000001126055318867,0.00000000058885725566
282.00000000000000000000,0.00000001108602382614,0.00000000058750032911
283.00000000000000000000,0.00000001092023956391,0.00000000058643717991
284.00000000000000000000,0.00000001076280801911,0.00000000058567726829
285.00000000000000000000,0.00000001061332791521,0.00000000058520471856
286.00000000000000000000,0.00000001047148988522,0.00000000058503076847
287.00000000000000000000,0.00000001033693539869,0.00000000058514883065
288.00000000000000000000,0.00000001020938601925,0.00000000058556136818
289.00000000000000000000,0.00000001008857090970,0.00000000058626780054
290.00000000000000000000,0.00000000997421695924,0.00000000058727205266
291.00000000000000000000,0.00000000986607889344,0.00000000058856833456
292.00000000000000000000,0.00000000976392773703,0.00000000059016950583
293.00000000000000000000,0.00000000966755868649,0.00000000059207238676
294.00000000000000000000,0.00000000957677296812,0.00000000059428187452
295.00000000000000000000,0.00000000949138904740,0.00000000059680491315
296.00000000000000000000,0.00000000941123393743,0.00000000059964467085
297.00000000000000000000,0.00000000933615512793,0.00000000060280554215
298.00000000000000000000,0.00000000926599236467,0.00000000060629969940
299.00000000000000000000,0.00000000920063197451,0.00000000061012910195
300.00000000000000000000,0.00000000913993268492,0.00000000061430369590
301.00000000000000000000,0.00000000908378675870,0.00000000061883481294
302.00000000000000000000,0.00000000903208645594,0.00000000062372990458
303.00000000000000000000,0.00000000898473843305,0.00000000062900204245
304.00000000000000000000,0.00000000894166228255,0.00000000063466292664
305.00000000000000000000,0.00000000890275465144,0.00000000064072557658
306.00000000000000000000,0.00000000886797970592,0.00000000064720251781
307.00000000000000000000,0.00000000883723918192,0.00000000065411235173
308.00000000000000000000,0.00000000881050706299,0.00000000066146906168
309.00000000000000000000,0.00000000878771866328,0.00000000066929602387
310.00000000000000000000,0.00000000876883201685,0.00000000067760317408
311.00000000000000000000,0.00000000875382672467,0.00000000068642512437
312.00000000000000000000,0.00000000874267467674,0.00000000069577384207
313.00000000000000000000,0.00000000873534212794,0.00000000070568448966
314.00000000000000000000,0.00000000873182594975,0.00000000071617362150
315.00000000000000000000,0.00000000873212699338,0.00000000072727919216
316.00000000000000000000,0.00000000873623633035,0.00000000073902677756
317.00000000000000000000,0.00000000874416535965,0.00000000075145749260
318.00000000000000000000,0.00000000875591798507,0.00000000076460530721
319.00000000000000000000,0.00000000877154634994,0.00000000077851302284
320.00000000000000000000,0.00000000879104876497,0.00000000079321635680
321.00000000000000000000,0.00000000881446725624,0.00000000080877776858
322.00000000000000000000,0.00000000884187091978,0.00000000082523929061
323.00000000000000000000,0.00000000887327085110,0.00000000084266453501
324.00000000000000000000,0.00000000890874082118,0.00000000086111230069
325.00000000000000000000,0.00000000894835584805,0.00000000088064674364
326.00000000000000000000,0.00000000899218409645,0.00000000090134650630
327.00000000000000000000,0.00000000904033666650,0.00000000092329054968
328.00000000000000000000,0.00000000909285359150,0.00000000094657748118
329.00000000000000000000,0.00000000914986847770,0.00000000097129401385
330.00000000000000000000,0.00000000921148280645,0.00000000099754586208
331.00000000000000000000,0.00000000927783698984,0.00000000102546288798
332.00000000000000000000,0.00000000934904726823,0.00000000105516862845
333.00000000000000000000,0.00000000942525475288,0.00000000108680782302
334.00000000000000000000,0.00000000950662371975,0.00000000112053859632
335.00000000000000000000,0.00000000959333271052,0.00000000115654085950
336.00000000000000000000,0.00000000968554330240,0.00000000119501724003
337.00000000000000000000,0.00000000978346416044,0.00000000123618621725
338.00000000000000000000,0.00000000988731875060,0.00000000128028461726
339.00000000000000000000,0.00000000999731286440,0.00000000132758980221
340.00000000000000000000,0.00000001011371882726,0.00000000137843107430
341.00000000000000000000,0.00000001023678321077,0.00000000143313858089
342.00000000000000000000,0.00000001036680401879,0.00000000149210882408
343.00000000000000000000,0.00000001050408594512,0.00000000155579227354
344.00000000000000000000,0.00000001064898728481,0.00000000162470067628
345.00000000000000000000,0.00000001080181745358,0.00000000169943674482
346.00000000000000000000,0.00000001096301631257,0.00000000178062396144
347.00000000000000000000,0.00000001113298786047,0.00000000186904216999
348.00000000000000000000,0.00000001131216108912,0.00000000196558389048
349.00000000000000000000,0.00000001150102162104,0.00000000207127035419
350.00000000000000000000,0.00000001170011155031,0.00000000218728836779
351.00000000000000000000,0.00000001190998519612,0.00000000231504952191
352.00000000000000000000,0.00000001213128475595,0.00000000245615979329
353.00000000000000000000,0.00000001236464547138,0.00000000261264745711
354.00000000000000000000,0.00000001261082707322,0.00000000278667872622
355.00000000000000000000,0.00000001287054444918,0.00000000298120575269
356.00000000000000000000,0.00000001314471976116,0.00000000319938677376
357.00000000000000000000,0.00000001343423722430,0.00000000344542725283
358.00000000000000000000,0.00000001374012633696,0.00000000372433519996
359.00000000000000000000,0.00000001406342918889,0.00000000404208637979
360.00000000000000000000,0.00000001440539690372,0.00000000440644346101
361.00000000000000000000,0.00000001476732051705,0.00000000482731886558
362.00000000000000000000,0.00000001515065064723,0.00000000531652412180
363.00000000000000000000,0.00000001555695684339,0.00000000589069350757
364.00000000000000000000,0.00000001598795268647,0.00000000657042293007
365.00000000000000000000,0.00000001644551525671,0.00000000738336585989
366.00000000000000000000,0.00000001693172050886,0.00000000836775083728
367.00000000000000000000,0.00000001744896033612,0.00000000957512663991
368.00000000000000000000,0.00000001799976124978,0.00000001107974814288
369.00000000000000000000,0.00000001858689736047,0.00000001298831560575
370.00000000000000000000,0.00000001921363121798,0.00000001546049770462
371.00000000000000000000,0.00000001988340279050,0.00000001874771358730
372.00000000000000000000,0.00000002060011313927,0.00000002325268799034
373.00000000000000000000,0.00000002136822702951,0.00000002966659591925
374.00000000000000000000,0.00000002219261539672,0.00000003925392289996
375.00000000000000000000,0.00000002307875195090,0.00000005455546427410
376.00000000000000000000,0.00000002403303005744,0.00000008124236286686
377.00000000000000000000,0.00000002506233496705,0.00000013445562178149
378.00000000000000000000,0.00000002617481749251,0.00000026712150524355
379.00000000000000000000,0.00000002737990141525,0.00000079644496902033
380.00000000000000000000,0.00000002868750100354,0.01158273518190876261
381.00000000000000000000,0.00000003011006432128,0.00379085687106768239
382.00000000000000000000,0.00000003166122463621,0.00000076717805277290
383.00000000000000000000,0.00000003335715418978,0.00000025543503468935
384.00000000000000000000,0.00000003521634716934,0.00000012706989098963
385.00000000000000000000,0.00000003726044189849,0.00000007578858966470
386.00000000000000000000,0.00000003951534538800,0.00000005022703895669
387.00000000000000000000,0.00000004201090996745,0.00000003565444429244
388.00000000000000000000,0.00000004478341754834,0.00000002656638603802
389.00000000000000000000,0.00000004787478790558,0.00000002052868232263
390.00000000000000000000,0.00000005133782539986,0.00000001632051122574
391.00000000000000000000,0.00000005523335736440,0.00000001326740011950
392.00000000000000000000,0.00000005963807054066,0.00000001098713351155
393.00000000000000000000,0.00000006464595920697,0.00000000923939096693
394.00000000000000000000,0.00000007037259249098,0.00000000787048741036
395.00000000000000000000,0.00000007696528968759,0.00000000677914500581
396.00000000000000000000,0.00000008460908433645,0.00000000589579250966
397.00000000000000000000,0.00000009354192708722,0.00000000517107429651
398.00000000000000000000,0.00000010407371764646,0.00000000456921042319
399.00000000000000000000,0.00000011661343941013,0.00000000406420719021
400.00000000000000000000,0.00000013171597562347,0.00000000363659153038
401.00000000000000000000,0.00000015013121798402,0.00000000327134340136
402.00000000000000000000,0.00000017291871241158,0.00000000295700940381
403.00000000000000000000,0.00000020158839285563,0.00000000268467267307
404.00000000000000000000,0.00000023837970551181,0.00000000244722470956
405.00000000000000000000,0.00000028669627089681,0.00000000223903882853
406.00000000000000000000,0.00000035196458515242,0.00000000205553547889
407.00000000000000000000,0.00000044319420442163,0.00000000189299725497
408.00000000000000000000,0.00000057640231916120,0.00000000174840459420
409.00000000000000000000,0.00000078206364566023,0.00000000161920708752
410.00000000000000000000,0.00000112468794610604,0.00000000150336494489
411.00000000000000000000,0.00000175993076248189,0.00000000139909944155
412.00000000000000000000,0.00000315174391738682,0.00000000130494956853
413.00000000000000000000,0.00000724565528056409,0.00000000121965322460
414.00000000000000000000,0.00003146208587388772,0.00000000114216455681
415.00000000000000000000,0.01494160343708300989,0.00000000107155883953
416.00000000000000000000,0.00002191471640409712,0.00000000100706667873
417.00000000000000000000,0.00000591791337684613,0.00000000094801470809
418.00000000000000000000,0.00000269105815542079,0.00000000089381475731
419.00000000000000000000,0.00000152564545719180,0.00000000084395714842
420.00000000000000000000,0.00000097850484149544,0.00000000079799918533
421.00000000000000000000,0.00000067901349325138,0.00000000075555289599
422.00000000000000000000,0.00000049772843970559,0.00000000071626770659
423.00000000000000000000,0.00000037980708191537,0.00000000067985521902
424.00000000000000000000,0.00000029892355043521,0.00000000064604060341
425.00000000000000000000,0.00000024109430139807,0.00000000061458515331
426.00000000000000000000,0.00000019832766549999,0.00000000058528282788
427.00000000000000000000,0.00000016585144104165,0.00000000055794408419
428.00000000000000000000,0.00000014061496852304,0.00000000053239861211
429.00000000000000000000,0.00000012063342243597,0.00000000050849848525
430.00000000000000000000,0.00000010454687702882,0.00000000048611056355
431.00000000000000000000,0.00000009141255837180,0.00000000046510725032
432.00000000000000000000,0.00000008055456011408,0.00000000044538059117
433.00000000000000000000,0.00000007147807592718,0.00000000042683336313
434.00000000000000000000,0.00000006381827028419,0.00000000040937455621
435.00000000000000000000,0.00000005729583166739,0.00000000039292331048
436.00000000000000000000,0.00000005169950145624,0.00000000037740238702
437.00000000000000000000,0.00000004686229558519,0.00000000036274641396
438.00000000000000000000,0.00000004265489377404,0.00000000034889406332
439.00000000000000000000,0.00000003897369928541,0.00000000033578828965
440.00000000000000000000,0.00000003573488250054,0.00000000032337729014
441.00000000000000000000,0.00000003287159446893,0.00000000031161433065
442.00000000000000000000,0.00000003032831814850,0.00000000030045729926
443.00000000000000000000,0.00000002805963917740,0.00000000028986425577
444.00000000000000000000,0.00000002602803468534,0.00000000027980032043
445.00000000000000000000,0.00000002420191542872,0.00000000027023023160
446.00000000000000000000,0.00000002255485655183,0.00000000026112415038
447.00000000000000000000,0.00000002106457449388,0.00000000025245269791
448.00000000000000000000,0.00000001971200446119,0.00000000024418983022
449.00000000000000000000,0.00000001848090367419,0.00000000023631022747
450.00000000000000000000,0.00000001735749585900,0.00000000022879128327
451.00000000000000000000,0.00000001632964448703,0.00000000022161261904
452.00000000000000000000,0.00000001538702285020,0.00000000021475358357
453.00000000000000000000,0.00000001452063182226,0.00000000020819604254
454.00000000000000000000,0.00000001372256122727,0.00000000020192378491
455.00000000000000000000,0.00000001298598694623,0.00000000019592014079
456.00000000000000000000,0.00000001230483196720,0.00000000019017052040
457.00000000000000000000,0.00000001167377907441,0.00000000018466142214
458.00000000000000000000,0.00000001108808636433,0.00000000017938002486
459.00000000000000000000,0.00000001054364760197,0.00000000017431415011
460.00000000000000000000,0.00000001003669659496,0.00000000016945208657
461.00000000000000000000,0.00000000956396318078,0.00000000016478402992
462.00000000000000000000,0.00000000912250099842,0.00000000016029952797
463.00000000000000000000,0.00000000870963818239,0.00000000015598971142
464.00000000000000000000,0.00000000832302379957,0.00000000015184579317
465.00000000000000000000,0.00000000796052771450,0.00000000014785923428
466.00000000000000000000,0.00000000762021620257,0.00000000014402290063
467.00000000000000000000,0.00000000730036268681,0.00000000014032916582
468.00000000000000000000,0.00000000699938219049,0.00000000013677137527
469.00000000000000000000,0.00000000671585648698,0.00000000013334299942
470.00000000000000000000,0.00000000644849344638,0.00000000013003821308
471.00000000000000000000,0.00000000619611076387,0.00000000012685106869
472.00000000000000000000,0.00000000595763562025,0.00000000012377641126
473.00000000000000000000,0.00000000573208666716,0.00000000012080903745
474.00000000000000000000,0.00000000551857094050,0.00000000011794419800
475.00000000000000000000,0.00000000531626316951,0.00000000011517731597
476.00000000000000000000,0.00000000512441249844,0.00000000011250407785
477.00000000000000000000,0.00000000494232592874,0.00000000010992041977
478.00000000000000000000,0.00000000476936982438,0.00000000010742258596
479.00000000000000000000,0.00000000460495871646,0.00000000010500674992
480.00000000000000000000,0.00000000444854614092,0.00000000010266965617
481.00000000000000000000,0.00000000429964115162,0.00000000010040786573
482.00000000000000000000,0.00000000415777990820,0.00000000009821823539
483.00000000000000000000,0.00000000402253754643,0.00000000009609794848
484.00000000000000000000,0.00000000389351493416,0.00000000009404414472
485.00000000000000000000,0.00000000377034967633,0.00000000009205409062
486.00000000000000000000,0.00000000365270091071,0.00000000009012528649
487.00000000000000000000,0.00000000354024811098,0.00000000008825537666
488.00000000000000000000,0.00000000343270453237,0.00000000008644188867
489.00000000000000000000,0.00000000332978905175,0.00000000008468274655
490.00000000000000000000,0.00000000323125035180,0.00000000008297587604
491.00000000000000000000,0.00000000313685122675,0.00000000008131925536
492.00000000000000000000,0.00000000304636778152,0.00000000007971092253
493.00000000000000000000,0.00000000295959019183,0.00000000007814922770
494.00000000000000000000,0.00000000287632598445,0.00000000007663225667
495.00000000000000000000,0.00000000279639242973,0.00000000007515843963
496.00000000000000000000,0.00000000271961886089,0.00000000007372622947
497.00000000000000000000,0.00000000264584590521,0.00000000007233406207
498.00000000000000000000,0.00000000257492385520,0.00000000007098052368
499.00000000000000000000,0.00000000250670941904,0.00000000006966424151
500.00000000000000000000,0.00000000244107261866,0.00000000006838388859
501.00000000000000000000,0.00000000237788761303,0.00000000006713822028
502.00000000000000000000,0.00000000231703731294,0.00000000006592598055
503.00000000000000000000,0.00000000225841059903,0.00000000006474611145
504.00000000000000000000,0.00000000220190414403,0.00000000006359734726
505.00000000000000000000,0.00000000214741895217,0.00000000006247879766
506.00000000000000000000,0.00000000209486316216,0.00000000006138934205
507.00000000000000000000,0.00000000204414944368,0.00000000006032805575
508.00000000000000000000,0.00000000199519393686,0.00000000005929394831
509.00000000000000000000,0.00000000194791963127,0.00000000005828615997
510.00000000000000000000,0.00000000190225191254,0.00000000005730384595
511.00000000000000000000,0.00000000185812135533,0.00000000005634613576
512.00000000000000000000,0.00000000181546113319,0.00000000005541224018
513.00000000000000000000,0.00000000177420836659,0.00000000005450145078
514.00000000000000000000,0.00000000173430382148,0.00000000005361296041
515.00000000000000000000,0.00000000169569115178,0.00000000005274610489
516.00000000000000000000,0.00000000165831647985,0.00000000005190018569
517.00000000000000000000,0.00000000162212910658,0.00000000005107457999
518.00000000000000000000,0.00000000158708053289,0.00000000005026865206
519.00000000000000000000,0.00000000155312507146,0.00000000004948177050
520.00000000000000000000,0.00000000152021871046,0.00000000004871338130
521.00000000000000000000,0.00000000148831975714,0.00000000004796290224
522.00000000000000000000,0.00000000145738893510,0.00000000004722983583
523.00000000000000000000,0.00000000142738869477,0.00000000004651361674
524.00000000000000000000,0.00000000139828296364,0.00000000004581375293
525.00000000000000000000,0.00000000137003720710,0.00000000004512979544
526.00000000000000000000,0.00000000134261953702,0.00000000004446123609
527.00000000000000000000,0.00000000131599838964,0.00000000004380766920
528.00000000000000000000,0.00000000129014377734,0.00000000004316861978
529.00000000000000000000,0.00000000126502762059,0.00000000004254371461
530.00000000000000000000,0.00000000124062301011,0.00000000004193250275
531.00000000000000000000,0.00000000121690412729,0.00000000004133464440
532.00000000000000000000,0.00000000119384592496,0.00000000004074971151
533.00000000000000000000,0.00000000117142484373,0.00000000004017739369
534.00000000000000000000,0.00000000114961878163,0.00000000003961731397
535.00000000000000000000,0.00000000112840538498,0.00000000003906912928
536.00000000000000000000,0.00000000110776418096,0.00000000003853252331
537.00000000000000000000,0.00000000108767562939,0.00000000003800717421
538.00000000000000000000,0.00000000106812049644,0.00000000003749279052
539.00000000000000000000,0.00000000104908047765,0.00000000003698906529
540.00000000000000000000,0.00000000103053840652,0.00000000003649571934
541.00000000000000000000,0.00000000101247752276,0.00000000003601245997
542.00000000000000000000,0.00000000099488162470,0.00000000003553904420
543.00000000000000000000,0.00000000097773520670,0.00000000003507520043
544.00000000000000000000,0.00000000096102391893,0.00000000003462067515
545.00000000000000000000,0.00000000094473334532,0.00000000003417523348
546.00000000000000000000,0.00000000092884994877,0.00000000003373864257
547.00000000000000000000,0.00000000091336038273,0.00000000003331066128
548.00000000000000000000,0.00000000089825244225,0.00000000003289109875
549.00000000000000000000,0.00000000088351384105,0.00000000003247969988
550.00000000000000000000,0.00000000086913313853,0.00000000003207628354
551.00000000000000000000,0.00000000085509890630,0.00000000003168065072
552.00000000000000000000,0.00000000084140062091,0.00000000003129261220
553.00000000000000000000,0.00000000082802781802,0.00000000003091195012
554.00000000000000000000,0.00000000081497067910,0.00000000003053850760
555.00000000000000000000,0.00000000080221955131,0.00000000003017210782
556.00000000000000000000,0.00000000078976504282,0.00000000002981257932
557.00000000000000000000,0.00000000077759849248,0.00000000002945974582
558.00000000000000000000,0.00000000076571125792,0.00000000002911344029
559.00000000000000000000,0.00000000075409508113,0.00000000002877352013
560.00000000000000000000,0.00000000074274201678,0.00000000002843983306
561.00000000000000000000,0.00000000073164441250,0.00000000002811222184
562.00000000000000000000,0.00000000072079484812,0.00000000002779054874
563.00000000000000000000,0.00000000071018611168,0.00000000002747466775
564.00000000000000000000,0.00000000069981142779,0.00000000002716445441
565.00000000000000000000,0.00000000068966409604,0.00000000002685976562
566.00000000000000000000,0.00000000067973773254,0.00000000002656048814
567.00000000000000000000,0.00000000067002607338,0.00000000002626647958
568.00000000000000000000,0.00000000066052317930,0.00000000002597763365
569.00000000000000000000,0.00000000065122330443,0.00000000002569383206
570.00000000000000000000,0.00000000064212075468,0.00000000002541495177
571.00000000000000000000,0.00000000063321025842,0.00000000002514088560
572.00000000000000000000,0.00000000062448646929,0.00000000002487152504
573.00000000000000000000,0.00000000061594448199,0.00000000002460677020
574.00000000000000000000,0.00000000060757922181,0.00000000002434652239
575.00000000000000000000,0.00000000059938619745,0.00000000002409067162
576.00000000000000000000,0.00000000059136070617,0.00000000002383911957
577.00000000000000000000,0.00000000058349830549,0.00000000002359177839
578.00000000000000000000,0.00000000057579478272,0.00000000002334856025
579.00000000000000000000,0.00000000056824596244,0.00000000002310937070
580.00000000000000000000,0.00000000056084785248,0.00000000002287412768
581.00000000000000000000,0.00000000055359662845,0.00000000002264274035
582.00000000000000000000,0.00000000054648839908,0.00000000002241513009
583.00000000000000000000,0.00000000053951955323,0.00000000002219121721
584.00000000000000000000,0.00000000053268667026,0.00000000002197092382
585.00000000000000000000,0.00000000052598623534,0.00000000002175416689
586.00000000000000000000,0.00000000051941494760,0.00000000002154088827
587.00000000000000000000,0.00000000051296960162,0.00000000002133100077
588.00000000000000000000,0.00000000050664709915,0.00000000002112444210
589.00000000000000000000,0.00000000050044438803,0.00000000002092114047
590.00000000000000000000,0.00000000049435849902,0.00000000002072102426
591.00000000000000000000,0.00000000048838669492,0.00000000002052404454
592.00000000000000000000,0.00000000048252612377,0.00000000002033011891
593.00000000000000000000,0.00000000047677413386,0.00000000002013919493
594.00000000000000000000,0.00000000047112812279,0.00000000001995121208
595.00000000000000000000,0.00000000046558558194,0.00000000001976611042
596.00000000000000000000,0.00000000046014402595,0.00000000001958383551
597.00000000000000000000,0.00000000045480111701,0.00000000001940432534
598.00000000000000000000,0.00000000044955450862,0.00000000001922752793
599.00000000000000000000,0.00000000044440200873,0.00000000001905338884
600.00000000000000000000,0.00000000043934136817,0.00000000001888185876
601.00000000000000000000,0.00000000043437050117,0.00000000001871288844
602.00000000000000000000,0.00000000042948735846,0.00000000001854642542
603.00000000000000000000,0.00000000042468990400,0.00000000001838241691
604.00000000000000000000,0.00000000041997621940,0.00000000001822082271
605.00000000000000000000,0.00000000041534442715,0.00000000001806159400
606.00000000000000000000,0.00000000041079263861,0.00000000001790468459
607.00000000000000000000,0.00000000040631911107,0.00000000001775005345
608.00000000000000000000,0.00000000040192204060,0.00000000001759765539
609.00000000000000000000,0.00000000039759980498,0.00000000001744744573
610.00000000000000000000,0.00000000039335073628,0.00000000001729939056
611.00000000000000000000,0.00000000038917320030,0.00000000001715344311
612.00000000000000000000,0.00000000038506567760,0.00000000001700956749
613.00000000000000000000,0.00000000038102664576,0.00000000001686772650
614.00000000000000000000,0.00000000037705456086,0.00000000001672787736
615.00000000000000000000,0.00000000037314803602,0.00000000001658998989
616.00000000000000000000,0.00000000036930571080,0.00000000001645402479
617.00000000000000000000,0.00000000036552614918,0.00000000001631994820
618.00000000000000000000,0.00000000036180804235,0.00000000001618772490
619.00000000000000000000,0.00000000035815011350,0.00000000001605732273
620.00000000000000000000,0.00000000035455108285,0.00000000001592870737
621.00000000000000000000,0.00000000035100973109,0.00000000001580184956
622.00000000000000000000,0.00000000034752483834,0.00000000001567671593
623.00000000000000000000,0.00000000034409528736,0.00000000001555327658
624.00000000000000000000,0.00000000034071989227,0.00000000001543150397
625.00000000000000000000,0.00000000033739753492,0.00000000001531136223
626.00000000000000000000,0.00000000033412719291,0.00000000001519283028
627.00000000000000000000,0.00000000033090774408,0.00000000001507587460
628.00000000000000000000,0.00000000032773820746,0.00000000001496047216
629.00000000000000000000,0.00000000032461754752,0.00000000001484659255
630.00000000000000000000,0.00000000032154480819,0.00000000001473421138
631.00000000000000000000,0.00000000031851903270,0.00000000001462330273
632.00000000000000000000,0.00000000031553928626,0.00000000001451384181
633.00000000000000000000,0.00000000031260465995,0.00000000001440580141
634.00000000000000000000,0.00000000030971425067,0.00000000001429916356
635.00000000000000000000,0.00000000030686721302,0.00000000001419389387
636.00000000000000000000,0.00000000030406268948,0.00000000001408998237
637.00000000000000000000,0.00000000030129990425,0.00000000001398739905
638.00000000000000000000,0.00000000029857798712,0.00000000001388611908
639.00000000000000000000,0.00000000029589618822,0.00000000001378612686
640.00000000000000000000,0.00000000029325370982,0.00000000001368739942
641.00000000000000000000,0.00000000029064982070,0.00000000001358991536
642.00000000000000000000,0.00000000028808381019,0.00000000001349365367
643.00000000000000000000,0.00000000028555492689,0.00000000001339859315
644.00000000000000000000,0.00000000028306250166,0.00000000001330471677
645.00000000000000000000,0.00000000028060582972,0.00000000001321200335
646.00000000000000000000,0.00000000027818426368,0.00000000001312043643
647.00000000000000000000,0.00000000027579712439,0.00000000001302999611
648.00000000000000000000,0.00000000027344382231,0.00000000001294066522
649.00000000000000000000,0.00000000027112369567,0.00000000001285242349
650.00000000000000000000,0.00000000026883612472,0.00000000001276525695
651.00000000000000000000,0.00000000026658055350,0.00000000001267914657
652.00000000000000000000,0.00000000026435638445,0.00000000001259407424
653.00000000000000000000,0.00000000026216305853,0.00000000001251002720
654.00000000000000000000,0.00000000025999999593,0.00000000001242698591
655.00000000000000000000,0.00000000025786668550,0.00000000001234493846
656.00000000000000000000,0.00000000025576255118,0.00000000001226386484
657.00000000000000000000,0.00000000025368712903,0.00000000001218375489
658.00000000000000000000,0.00000000025163985974,0.00000000001210458979
659.00000000000000000000,0.00000000024962028119,0.00000000001202635698
660.00000000000000000000,0.00000000024762788723,0.00000000001194904000
661.00000000000000000000,0.00000000024566221556,0.00000000001187262800
662.00000000000000000000,0.00000000024372279142,0.00000000001179710339
663.00000000000000000000,0.00000000024180916011,0.00000000001172245566
664.00000000000000000000,0.00000000023992087174,0.00000000001164867179
665.00000000000000000000,0.00000000023805749433,0.00000000001157573674
666.00000000000000000000,0.00000000023621861227,0.00000000001150363987
667.00000000000000000000,0.00000000023440377151,0.00000000001143236642
668.00000000000000000000,0.00000000023261260755,0.00000000001136190657
669.00000000000000000000,0.00000000023084468046,0.00000000001129224625
670.00000000000000000000,0.00000000022909964115,0.00000000001122337324
671.00000000000000000000,0.00000000022737704308,0.00000000001115527697
672.00000000000000000000,0.00000000022567656240,0.00000000001108794714
673.00000000000000000000,0.00000000022399782266,0.00000000001102137001
674.00000000000000000000,0.00000000022234042968,0.00000000001095553732
675.00000000000000000000,0.00000000022070406731,0.00000000001089043660
676.00000000000000000000,0.00000000021908836884,0.00000000001082605681
677.00000000000000000000,0.00000000021749300139,0.00000000001076238893
678.00000000000000000000,0.00000000021591762783,0.00000000001069942095
679.00000000000000000000,0.00000000021436192567,0.00000000001063714546
680.00000000000000000000,0.00000000021282556943,0.00000000001057554916
681.00000000000000000000,0.00000000021130825303,0.00000000001051462593
682.00000000000000000000,0.00000000020980966534,0.00000000001045436375
683.00000000000000000000,0.00000000020832950819,0.00000000001039475329
684.00000000000000000000,0.00000000020686748312,0.00000000001033578725
685.00000000000000000000,0.00000000020542330222,0.00000000001027745452
686.00000000000000000000,0.00000000020399667963,0.00000000001021974831
687.00000000000000000000,0.00000000020258734996,0.00000000001016265772
688.00000000000000000000,0.00000000020119502708,0.00000000001010617534
689.00000000000000000000,0.00000000019981943726,0.00000000001005029285
690.00000000000000000000,0.00000000019846033262,0.00000000000999500166
691.00000000000000000000,0.00000000019711745759,0.00000000000994029157
692.00000000000000000000,0.00000000019579055655,0.00000000000988615984
693.00000000000000000000,0.00000000019447937770,0.00000000000983259334
694.00000000000000000000,0.00000000019318367569,0.00000000000977958678
695.00000000000000000000,0.00000000019190322152,0.00000000000972713333
696.00000000000000000000,0.00000000019063777242,0.00000000000967522296
697.00000000000000000000,0.00000000018938710255,0.00000000000962384975
698.00000000000000000000,0.00000000018815100182,0.00000000000957300685
699.00000000000000000000,0.00000000018692923212,0.00000000000952268560
700.00000000000000000000,0.00000000018572158090,0.00000000000947288190
701.00000000000000000000,0.00000000018452783208,0.00000000000942358548
702.00000000000000000000,0.00000000018334779497,0.00000000000937479284
703.00000000000000000000,0.00000000018218123407,0.00000000000932649529
704.00000000000000000000,0.00000000018102797245,0.00000000000927868519
705.00000000000000000000,0.00000000017988781603,0.00000000000923135930
706.00000000000000000000,0.00000000017876054685,0.00000000000918450820
707.00000000000000000000,0.00000000017764600577,0.00000000000913812773
708.00000000000000000000,0.00000000017654397372,0.00000000000909221040
709.00000000000000000000,0.00000000017545430041,0.00000000000904675249
710.00000000000000000000,0.00000000017437677737,0.00000000000900174523
711.00000000000000000000,0.00000000017331124793,0.00000000000895718436
712.00000000000000000000,0.00000000017225753252,0.00000000000891306314
713.00000000000000000000,0.00000000017121544707,0.00000000000886937808
714.00000000000000000000,0.00000000017018483379,0.00000000000882612093
715.00000000000000000000,0.00000000016916555105,0.00000000000878328719
716.00000000000000000000,0.00000000016815740116,0.00000000000874087211
717.00000000000000000000,0.00000000016716024676,0.00000000000869887037
718.00000000000000000000,0.00000000016617392186,0.00000000000865727595
719.00000000000000000000,0.00000000016519827979,0.00000000000861608370
720.00000000000000000000,0.00000000016423315847,0.00000000000857528971
721.00000000000000000000,0.00000000016327843163,0.00000000000853488793
722.00000000000000000000,0.00000000016233393733,0.00000000000849487387
723.00000000000000000000,0.00000000016139953516,0.00000000000845524244
724.00000000000000000000,0.00000000016047508638,0.00000000000841598914
725.00000000000000000000,0.00000000015956045222,0.00000000000837710953
726.00000000000000000000,0.00000000015865550819,0.00000000000833859853
727.00000000000000000000,0.00000000015776009668,0.00000000000830045122
728.00000000000000000000,0.00000000015687410841,0.00000000000826266374
729.00000000000000000000,0.00000000015599740855,0.00000000000822523226
730.00000000000000000000,0.00000000015512986606,0.00000000000818815269
731.00000000000000000000,0.00000000015427136043,0.00000000000815141867
732.00000000000000000000,0.00000000015342176861,0.00000000000811502751
733.00000000000000000000,0.00000000015258096992,0.00000000000807897420
734.00000000000000000000,0.00000000015174884364,0.00000000000804325653
735.00000000000000000000,0.00000000015092528051,0.00000000000800786788
736.00000000000000000000,0.00000000015011016451,0.00000000000797280758
737.00000000000000000000,0.00000000014930336593,0.00000000000793806823
738.00000000000000000000,0.00000000014850479884,0.00000000000790364855
739.00000000000000000000,0.00000000014771433530,0.00000000000786954289
740.00000000000000000000,0.00000000014693188340,0.00000000000783574899
741.00000000000000000000,0.00000000014615732987,0.00000000000780226283
742.00000000000000000000,0.00000000014539057487,0.00000000000776908017
743.00000000000000000000,0.00000000014463150534,0.00000000000773619840
744.00000000000000000000,0.00000000014388003675,0.00000000000770361292
745.00000000000000000000,0.00000000014313605910,0.00000000000767132048
746.00000000000000000000,0.00000000014239948361,0.00000000000763931825
747.00000000000000000000,0.00000000014167020512,0.00000000000760760407
748.00000000000000000000,0.00000000014094813984,0.00000000000757617147
749.00000000000000000000,0.00000000014023318841,0.00000000000754501935
750.00000000000000000000,0.00000000013952525744,0.00000000000751414449
751.00000000000000000000,0.00000000013882426784,0.00000000000748354228
752.00000000000000000000,0.00000000013813011682,0.00000000000745321155
753.00000000000000000000,0.00000000013744273604,0.00000000000742314769
754.00000000000000000000,0.00000000013676202376,0.00000000000739334843
755.00000000000000000000,0.00000000013608789769,0.00000000000736381076
756.00000000000000000000,0.00000000013542028683,0.00000000000733453148
757.00000000000000000000,0.00000000013475909921,0.00000000000730550792
758.00000000000000000000,0.00000000013410425441,0.00000000000727673621
759.00000000000000000000,0.00000000013345568308,0.00000000000724821536
760.00000000000000000000,0.00000000013281329787,0.00000000000721994029
761.00000000000000000000,0.00000000013217702408,0.00000000000719191105
762.00000000000000000000,0.00000000013154678905,0.00000000000716412256
763.00000000000000000000,0.00000000013092251071,0.00000000000713657336
764.00000000000000000000,0.00000000013030412992,0.00000000000710925979
765.00000000000000000000,0.00000000012969156356,0.00000000000708218049
766.00000000000000000000,0.00000000012908474259,0.00000000000705533201
767.00000000000000000000,0.00000000012848360170,0.00000000000702871237
768.00000000000000000000,0.00000000012788806920,0.00000000000700231831
769.00000000000000000000,0.00000000012729807314,0.00000000000697614845
770.00000000000000000000,0.00000000012671355395,0.00000000000695019899
771.00000000000000000000,0.00000000012613443990,0.00000000000692446835
772.00000000000000000000,0.00000000012556067007,0.00000000000689895492
773.00000000000000000000,0.00000000012499218052,0.00000000000687365481
774.00000000000000000000,0.00000000012442890297,0.00000000000684856656
775.00000000000000000000,0.00000000012387078641,0.00000000000682368838
776.00000000000000000000,0.00000000012331775804,0.00000000000679901716
777.00000000000000000000,0.00000000012276976612,0.00000000000677455138
778.00000000000000000000,0.00000000012222674255,0.00000000000675028717
779.00000000000000000000,0.00000000012168863978,0.00000000000672622507
780.00000000000000000000,0.00000000012115539457,0.00000000000670236035
781.00000000000000000000,0.00000000012062695214,0.00000000000667869313
782.00000000000000000000,0.00000000012010325233,0.00000000000665522036
783.00000000000000000000,0.00000000011958424107,0.00000000000663193949
784.00000000000000000000,0.00000000011906986858,0.00000000000660884938
785.00000000000000000000,0.00000000011856007647,0.00000000000658594687
786.00000000000000000000,0.00000000011805481589,0.00000000000656323153
787.00000000000000000000,0.00000000011755403385,0.00000000000654070051
788.00000000000000000000,0.00000000011705767381,0.00000000000651835208
789.00000000000000000000,0.00000000011656569241,0.00000000000649618399
790.00000000000000000000,0.00000000011607804358,0.00000000000647419546
791.00000000000000000000,0.00000000011559466633,0.00000000000645238315
792.00000000000000000000,0.00000000011511551571,0.00000000000643074663
793.00000000000000000000,0.00000000011464054859,0.00000000000640928299
794.00000000000000000000,0.00000000011416971696,0.00000000000638799082
795.00000000000000000000,0.00000000011370297189,0.00000000000636686944
796.00000000000000000000,0.00000000011324026721,0.00000000000634591550
797.00000000000000000000,0.00000000011278156384,0.00000000000632512810
798.00000000000000000000,0.00000000011232680579,0.00000000000630450553
799.00000000000000000000,0.00000000011187596453,0.00000000000628404569

